Learning Logic Programs From Noisy Failures

Inductive Logic Programming (ILP) is a form of machine learning (ML) which in contrast to many other state of the art ML methods typically produces highly interpretable and reusable models. However, many ILP systems lack the ability to naturally learn from any noisy or partially misclassified training data. We introduce the relaxed learning from failures approach to ILP, a noise handling modification of the previously introduced learning from failures (LFF) approach which is incapable of handling noise. We additionally introduce the novel Noisy Popper ILP system which implements this relaxed approach and is a modification of the existing Popper system. Like Popper, Noisy Popper takes a generate-test-constrain loop to search its hypothesis space wherein failed hypotheses are used to construct hypothesis constraints. These constraints are used to prune the hypothesis space, making the hypothesis search more efficient. However, in the relaxed setting, constraints are generated in a more lax fashion as to avoid allowing noisy training data to lead to hypothesis constraints which prune optimal hypotheses. Constraints unique to the relaxed setting are generated via hypothesis comparison. Additional constraints are generated by weighing the accuracy of hypotheses against their sizes to avoid overfitting through an application of the minimum description length. We support this new setting through theoretical proofs as well as experimental results which suggest that Noisy Popper improves the noise handling capabilities of Popper but at the cost of overall runtime efficiency.

==> data/minimal-decay-acc-vs-noise-noisy.csv <==
x_data,y_data,error
0,95.42857142857143,0.023211538298959895
0.05,94.85714285714285,0.015238095238095243
0.1,90.28571428571428,0.02180099646144685
0.2,84.85714285714285,0.0141581607117319
0.3,82.57142857142857,0.01238095238095237
0.4,83.71428571428572,0.025572803013519135
0.5,78.28571428571429,0.01291872377738146
0.6,80.85714285714286,0.014784928282152393
0.7,76.0,0.018662778992633734
0.8,75.42857142857143,0.012196427118919715
0.9,76.57142857142858,0.012634761106115812

==> data/minimal-decay-acc-vs-noise-normal.csv <==
x_data,y_data,error
0,95.42857142857143,0.014568627181693675
0.05,92.28571428571428,0.014158160711731914
0.1,90.28571428571428,0.02261779445150079
0.2,82.57142857142857,0.015028317941009036
0.3,81.42857142857143,0.010647942749998989
0.4,80.28571428571428,0.026751565533691686
0.5,75.71428571428571,0.018195212547183617
0.6,78.0,0.015386185163241436
0.7,75.42857142857143,0.02180099646144685
0.8,72.85714285714286,0.0200904981997419
0.9,74.85714285714286,0.015238095238095243

==> data/minimal-decay-time-vs-noise-noisy.csv <==
x_data,y_data,error
0,3.827345530000001,0.0951064716396087
0.05,3.31638730000001,0.377451137010623
0.1,3.326065530000001,0.10523590012325268
0.2,3.591149379999999,0.14742867989019023
0.3,3.6452373900000006,0.1286524516874181
0.4,3.0660330500000006,0.07611192474984062
0.5,3.1016672599999997,0.08452243870564133
0.6,3.40870158,0.11965552024122117
0.7,3.43957508,0.17617190308607347
0.8,3.3871672300000006,0.11481949063228815
0.9,3.0431223700000003,0.11072677421697577

==> data/minimal-decay-time-vs-noise-normal.csv <==
x_data,y_data,error
0,0.59162464,0.20565085469805094
0.05,0.516493379999999,0.2596928769285566
0.1,0.5624926699999994,0.047456124510224844
0.2,0.5461775199999996,0.023790600561481225
0.3,0.5222565400000001,0.018059792251857935
0.4,0.43741692000000043,0.009428010330379065
0.5,0.4400991800000002,0.013252173571588838
0.6,0.4798840400000004,0.026296853007427942
0.7,0.48057569999999933,0.015407856529395862
0.8,0.49817659999999975,0.015450933541353806
0.9,0.4410981099999993,0.012564260023914817

==> data/rps-acc-vs-noise-noisy.csv <==
x_data,y_data,error
0,86.4,0.002309401076758505
0.05,86.64,0.0026127890589687256
0.1,87.24,0.0045587522659410054
0.2,84.16,0.011014334094967129
0.3,81.0,0.0037357135269658268
0.4,67.5,0.024686928615047354
0.5,63.66666666666667,0.016352596350653534
0.6,59.7,0.019704295451988613
0.7,60.46666666666667,0.014983118072033397
0.8,55.16666666666666,0.01817099846417871
0.9,51.1,0.01765967716383469

==> data/rps-acc-vs-noise-normal.csv <==
x_data,y_data,error
0,86.23999999999999,0.0014847371634213403
0.05,85.52,0.00457238085319527
0.1,86.92,0.005131168374638366
0.2,82.4,0.012940891262454318
0.3,80.56,0.0041397799190026644
0.4,65.1,0.021493898071801392
0.5,64.1,0.008678766482301554
0.6,59.9,0.022183577509299772
0.7,58.33333333333334,0.018559214542766742
0.8,55.13333333333333,0.018075288362366892
0.9,49.9,0.010529793122843231

==> data/rps-time-vs-noise-noisy.csv <==
x_data,y_data,error
0,23.452185609999997,0.35363936567813054
0.05,31.365387280000007,1.1360392185496502
0.1,27.590850670000002,0.5550547531897314
0.2,39.51932077,3.4750851109884864
0.3,47.922398049999984,3.8146272488843023
0.4,36.47440606000001,2.3638516751632235
0.5,37.410174180000006,2.95282020076886
0.6,33.04470674,1.8341060697395466
0.7,30.575759769999994,1.0092300230775173
0.8,27.322065350000006,1.0651586643477418
0.9,27.41955788,1.1976921606802733

==> data/rps-time-vs-noise-normal.csv <==
x_data,y_data,error
0,7.288880749999999,0.2694388191798841
0.05,7.771379819999998,0.17768803226444999
0.1,7.191455130000003,0.3148220301696988
0.2,7.068047479999995,0.4066117969831807
0.3,7.482775449999997,0.4993845045249502
0.4,5.566013850000001,0.10862718550250898
0.5,5.48638797,0.08085648936558203
0.6,5.664146550000007,0.11809873984310315
0.7,5.531630470000003,0.0819367783620411
0.8,5.787882469999996,0.09739858997098992
0.9,5.611792310000004,0.15472188793400318

==> data/trains1-acc-vs-noise-noisy.csv <==
x_data,y_data,error
0,100.0,0.0
0.05,100.0,0.0
0.1,100.0,0.0
0.2,100.0,0.0
0.3,100.0,0.0
0.4,86.875,0.029259969810875287
0.5,52.325,0.027633639925922812
0.6,41.275,0.025348816540422554
0.7,37.875000000000003,0.017572271401905395
0.8,38.0,0.010973452814254343
0.9,35.15,0.010725100362130778

==> data/trains1-acc-vs-noise-normal.csv <==
x_data,y_data,error
0,100.0,0.0
0.05,94.625,0.002181042054717063
0.1,94.5,0.001787300882460603
0.2,93.69999999999999,0.009300537618869136
0.3,89.575,0.01700510544251671
0.4,84.775,0.04471739967097073
0.5,52.5,0.044845413490245706
0.6,43.925,0.020296585646085625
0.7,40.6,0.013865424623862048
0.8,39.2,0.009322910847297996
0.9,38.45,0.0059019770698752584

==> data/trains1-time-vs-noise-noisy.csv <==
x_data,y_data,error
0,1.8929485100000003,0.03583804961810077
0.05,8.688032799999998,0.22519089434699557
0.1,9.632396629999999,0.37527249964473325
0.2,10.52261855,0.2137147100068709
0.3,14.256285720000003,0.5684377252749006
0.4,21.750559270000004,0.9860042483266646
0.5,27.228683619999998,0.5691421463968841

==> data/trains1-time-vs-noise-normal.csv <==
x_data,y_data,error
0,0.9206580800000002,0.02383841373751754
0.05,1.909147289999998,0.03430530141772477
0.1,2.0817539199999993,0.14309100422555732
0.2,1.7977481600000016,0.04264239487302742
0.3,1.8747382700000015,0.04604820519712984
0.4,2.045571789999994,0.09330514888100792
0.5,2.131898400000005,0.076269271436802

==> data/trains2-acc-vs-noise-noisy.csv <==
x_data,y_data,error
0,100.0,0.0
0.05,100.0,0.0
0.1,100.0,0.0
0.2,100.0,0.0
0.3,97.175,0.01533899352050917
0.4,93.175,0.034448129283186205
0.5,61.75,0.023148074073955558
0.6,55.1,0.018254375426790752
0.7,49.825,0.014809203219619892
0.8,49.224999999999997,0.01302481605756232
0.9,45.075,0.00596343022093828

==> data/trains2-acc-vs-noise-normal.csv <==
x_data,y_data,error
0,100.0,0.0
0.05,94.35,0.02358259716165479
0.1,94.075,0.02454884586560707
0.2,98.85,0.011499999999999998
0.3,91.725,0.0384733854617564
0.4,79.9,0.026452788132822598
0.5,59.95,0.019659603251337497
0.6,56.625,0.016441183047457383
0.7,52.625,0.015398638107168947
0.8,51.475,0.013740906083661297
0.9,49.65,0.003500000000000001

==> data/trains2-time-vs-noise-noisy.csv <==
x_data,y_data,error
0,1.34637336,0.04244400372567557
0.05,8.77032673,0.17380847960941984
0.1,10.26156983,0.3154516186005294
0.2,11.544356449999999,0.357197321619981
0.3,16.905873860000007,0.9686941657230164
0.4,23.980979889999997,0.5694859398190711
0.5,26.598701289999997,0.8753016126480248
0.6,30.710593030000005,0.7426150092572391
0.7,28.850957280000003,1.0781779657587034
0.8,29.58900846,1.6510489026711204
0.9,25.77868567,1.545007653709246

==> data/trains2-time-vs-noise-normal.csv <==
x_data,y_data,error
0,0.8488540199999991,0.0226699579287059
0.05,1.944204590000001,0.044524226853369604
0.1,1.94789222,0.05438170995533907
0.2,1.9181729200000013,0.06614341549634438
0.3,1.9408179900000004,0.06281294615292661
0.4,2.073712399999993,0.08193200088849666
0.5,2.047698649999999,0.09425104340990573
0.6,2.066751560000001,0.09026223315882964
0.7,2.0269947199999994,0.08364731921977378
0.8,2.2657313899999965,0.13290350598977282
0.9,2.3727051399999985,0.0952416364785959

==> data2/minimal-decay-acc-vs-noise-enum.csv <==
x_data,y_data,error
0,95.42857142857143,0.006998542122237654
0.05,88.0,0.038756171332144373
0.1,89.14285714285715,0.03050593786294659
0.2,88.57142857142857,0.0
0.3,86.28571428571429,0.01069044967649696
0.4,85.14285714285714,0.01665986255670084
0.5,72.85714285714285,0.04243175125703898
0.6,76.28571428571429,0.037868372099182944
0.7,77.14285714285715,0.019977311393717168
0.8,74.57142857142858,0.026410332616880094
0.9,76.85714285714286,0.015620209016054029

==> data2/minimal-decay-acc-vs-noise-no-learn.csv <==
x_data,y_data,error
0,95.42857142857143,0.006998542122237654
0.05,88.0,0.038756171332144373
0.1,89.14285714285715,0.03050593786294659
0.2,88.57142857142857,0.0
0.3,86.28571428571429,0.01069044967649696
0.4,83.42857142857143,0.01665986255670084
0.5,72.28571428571429,0.04302612189743435
0.6,76.0,0.037422633722644774
0.7,74.0,0.03142857142857143
0.8,67.14285714285715,0.05133147801223568
0.9,73.71428571428572,0.016929894128220175

==> data2/minimal-decay-acc-vs-noise-no-min.csv <==
x_data,y_data,error
0,95.42857142857143,0.006998542122237654
0.05,88.0,0.038756171332144373
0.1,89.14285714285715,0.03050593786294659
0.2,88.57142857142857,0.0
0.3,86.28571428571429,0.01069044967649696
0.4,81.71428571428572,0.019378085666072183
0.5,74.28571428571429,0.04237827706911808
0.6,76.28571428571429,0.037868372099182944
0.7,78.85714285714286,0.017664035229515623
0.8,76.28571428571429,0.02173849944859682
0.9,77.14285714285715,0.01856532256154089

==> data2/minimal-decay-acc-vs-noise-no-size.csv <==
x_data,y_data,error
0,95.42857142857143,0.006998542122237654
0.05,88.0,0.038756171332144373
0.1,89.14285714285715,0.03050593786294659
0.2,88.57142857142857,0.0
0.3,86.28571428571429,0.01069044967649696
0.4,85.14285714285714,0.01665986255670084
0.5,74.85714285714286,0.04318393923335098
0.6,75.42857142857143,0.037904283318347436
0.7,74.28571428571429,0.03588846415507956
0.8,67.14285714285715,0.05026009448365243
0.9,74.57142857142858,0.018294640678379572

==> data2/minimal-decay-acc-vs-noise-noisy.csv <==
x_data,y_data,error
0,95.42857142857143,0.006998542122237654
0.05,88.0,0.038756171332144373
0.1,89.14285714285715,0.03050593786294659
0.2,88.57142857142857,0.0
0.3,86.28571428571429,0.01069044967649696
0.4,85.14285714285714,0.01665986255670084
0.5,74.28571428571429,0.04194802961056237
0.6,75.42857142857143,0.037904283318347436
0.7,74.28571428571429,0.03588846415507956
0.8,66.57142857142857,0.04894348631439847
0.9,74.57142857142858,0.018294640678379572

==> data2/minimal-decay-time-vs-noise-enum.csv <==
x_data,y_data,error
0,0.5149074400000004,0.05174582606531327
0.05,0.5916309199999984,0.03645499779855201
0.1,0.5761750400000006,0.04709802125188059
0.2,0.5560286000000021,0.030010455066410324
0.3,0.6038957600000003,0.04039152614318539
0.4,0.5225592000000007,0.037063087909239394
0.5,0.5153158300000003,0.020407648092038294
0.6,0.5403930699999986,0.031640862285834966
0.7,0.5107667999999992,0.02195306136490094
0.8,0.5244198999999998,0.021815440310569326
0.9,0.5462403600000004,0.019807315493093954

==> data2/minimal-decay-time-vs-noise-no-learn.csv <==
x_data,y_data,error
0,4.265321639999999,0.7346463692454479
0.05,5.3307879599999985,0.11291947212119571
0.1,5.8582825399999997,0.0585442538626011
0.2,5.581974720000002,0.07361786047679902
0.3,6.106611319999999,0.15298957091313606
0.4,5.44571222,0.07853399373865656
0.5,5.592594679999999,0.05383454720270552
0.6,5.344554520000002,0.0896435811455865
0.7,5.49785411,0.07403191061429365
0.8,5.550083700000001,0.08592541940485422
0.9,5.672499930000005,0.08220831772096023

==> data2/minimal-decay-time-vs-noise-no-min.csv <==
x_data,y_data,error
0,2.791923200000001,0.6448701785418621
0.05,3.2657218399999994,0.09180944895709511
0.1,3.32496028,0.10280869315361149
0.2,3.6505190400000003,0.12803770318136268
0.3,3.8600503999999987,0.06261692428675322
0.4,4.0274689,0.090427088467567
0.5,3.8117976299999996,0.10582097834049209
0.6,3.801850050000001,0.11765692204480628
0.7,4.135197849999999,0.21098004316879257
0.8,3.9758110999999987,0.14984987311116918
0.9,4.0883043,0.16135012921588482

==> data2/minimal-decay-time-vs-noise-no-size.csv <==
x_data,y_data,error
0,0.8359231399999978,0.14358048430571838
0.05,0.9548282799999995,0.03854724115807092
0.1,0.9730958000000005,0.033896528581242695
0.2,1.006414639999996,0.052670628605007846
0.3,0.9344386599999985,0.036800652327678054
0.4,1.0464313299999997,0.026455670956424933
0.5,1.0223091400000044,0.04140046255558468
0.6,1.044027302909589214,0.0464537809589214
0.7,1.0530101700000016,0.044027302909589214
0.8,1.1114583500000048,0.047286237891770035
0.9,1.2034833900000033,0.07580962356782672

==> data2/minimal-decay-time-vs-noise-noisy.csv <==
x_data,y_data,error
0,2.8670103800000017,0.5408012798848629
0.05,3.303003479999999,0.06459048472981518
0.1,3.4203186200000006,0.16915419762262895
0.2,3.4331287599999976,0.12559747603110918
0.3,3.8017967800000005,0.1060282179578337
0.4,3.3101166799999993,0.10056250946918306
0.5,3.727705880000002,0.05996102739751457
0.6,3.5774037900000013,0.10196467578697269
0.7,3.8653747599999977,0.2324669257995908
0.8,3.9366522399999995,0.19639319458503138
0.9,3.942401990000002,0.1381698818353133

==> data2/rps-acc-vs-noise-enum.csv <==
x_data,y_data,error
0,79.06666666666666,0.007180219742846012
0.05,79.3,0.006693464658590678
0.1,78.2,0.006049181150584983
0.2,78.13333333333333,0.004666666666666661
0.3,73.86666666666667,0.025113077602449813
0.4,72.2,0.03826225293941798
0.5,64.66666666666666,0.02672909359563928
0.6,61.53333333333333,0.018547236990991405
0.7,54.86666666666666,0.027357712704910924
0.8,57.13333333333334,0.01833636338596676
0.9,52.8,0.02862788073811184

==> data2/rps-acc-vs-noise-no-learn.csv <==
x_data,y_data,error
0,79.33333333333333,0.008432740427115684
0.05,79.3,0.006693464658590678
0.1,78.3,0.007000000000000006
0.2,78.13333333333333,0.004666666666666661
0.3,73.86666666666667,0.025113077602449813
0.4,70.53333333333334,0.045124519080231996
0.5,65.0,0.02794836508833945
0.6,59.0,0.03179797338056485
0.7,54.86666666666666,0.027357712704910924
0.8,52.565995999999,0.0654253505388599
0.9,52.8,0.02862788073811184

==> data2/rps-acc-vs-noise-no-min.csv <==
x_data,y_data,error
0,79.06666666666666,0.007180219742846012
0.05,79.5,0.0074078703559036785
0.1,78.3,0.007000000000000006
0.2,78.13333333333333,0.004666666666666661
0.3,73.86666666666667,0.025113077602449813
0.4,70.53333333333334,0.045124519080231996
0.5,63.13333333333333,0.02386536309289167
0.6,61.46666666666667,0.01857716639079036
0.7,54.86666666666666,0.027357712704910924
0.8,57.53333333333334,0.019737161790783286
0.9,52.8,0.02862788073811184

==> data2/rps-acc-vs-noise-no-size.csv <==
x_data,y_data,error
0,79.06666666666666,0.007180219742846012
0.05,79.3,0.006693464658590678
0.1,78.3,0.007000000000000006
0.2,78.13333333333333,0.004666666666666661
0.3,73.86666666666667,0.025113077602449813
0.4,70.53333333333334,0.045124519080231996
0.5,64.66666666666666,0.026161889160464788
0.6,62.06666666666667,0.01916014381759988
0.7,54.86666666666666,0.027357712704910924
0.8,57.13333333333334,0.01833636338596676
0.9,52.8,0.02862788073811184

==> data2/rps-acc-vs-noise-noisy.csv <==
x_data,y_data,error
0,79.06666666666666,0.007180219742846012
0.05,79.5,0.0074078703559036785
0.1,78.3,0.007000000000000006
0.2,78.13333333333333,0.004666666666666661
0.3,73.86666666666667,0.025113077602449813
0.4,70.53333333333334,0.045124519080231996
0.5,64.66666666666666,0.026161889160464788
0.6,61.46666666666667,0.020618222792256148
0.7,54.86666666666666,0.027357712704910924
0.8,57.13333333333334,0.01833636338596676
0.9,52.8,0.02862788073811184

==> data2/rps-time-vs-noise-enum.csv <==
x_data,y_data,error
0,6.399252620000001,0.13027215165691594
0.05,6.36458472999998,0.2630001319897837
0.1,6.190038890000022,0.3617676120852027
0.2,7.001744019999997,0.23617604339538242
0.3,5.522440959999997,0.32490608206445687
0.4,5.669481560000022,0.1770909738754739
0.5,5.784257560000014,0.2056465157561991
0.6,5.9881384800000035,0.18982234342216148
0.7,6.518384439999992,0.11204071079497037
0.8,5.445896119999997,0.10528494383399989
0.9,5.0551230999999905,0.22086710659755732

==> data2/rps-time-vs-noise-no-learn.csv <==
x_data,y_data,error
0,52.5369096,2.2201534096198263
0.05,55.67667038999999,0.8026613776578511
0.1,53.950417320000014,0.4821341805684568
0.2,52.97527868,0.5754375931201862
0.3,49.101885140000014,2.7881990751036647
0.4,52.25984182000002,0.5870907012066007
0.5,52.141183139999995,2.0689473807868
0.6,53.523109020000014,1.6554730998153242
0.7,50.22367674000001,0.6724340290779982
0.8,48.50565995999999,1.1654253505388599
0.9,48.302224620000004,0.41855629301249014

==> data2/rps-time-vs-noise-no-min.csv <==
x_data,y_data,error
0,25.412727020000005,0.32387258392066454
0.05,27.480060160000008,0.4776426978089204
0.1,27.48778844999997,0.33563774986794964
0.2,28.485744499999996,1.0733859440834497
0.3,26.52516368000001,1.3882882418442508
0.4,35.678696319999986,4.587838410563779
0.5,35.84061216000002,2.553186606718076
0.6,33.225993300000006,3.3868449190949073
0.7,32.24068636,4.038779545607457
0.8,25.611521200000002,0.8221902563084675
0.9,23.563347800000006,0.6293530244244667

==> data2/rps-time-vs-noise-no-size.csv <==
x_data,y_data,error
0,6.378319859999988,0.4902612161714682
0.05,6.825360659999997,0.3036736870284813
0.1,7.208127449999985,0.23846170813974055
0.2,6.143960739999986,0.16531762313606074
0.3,6.482259819999984,0.5677144833234383
0.4,6.0455161000000235,0.2714281657195877
0.5,6.036737480000022,0.3398867412290691
0.6,5.471477099999996,0.2377936840179728
0.7,5.46838758000001,0.0687212199800196
0.8,5.180132000000009,0.24817727764086153
0.9,5.324478060000013,0.19765955411020567

==> data2/rps-time-vs-noise-noisy.csv <==
x_data,y_data,error
0,23.95150506,0.48075975841084684
0.05,27.11272182999998,0.5505157302278959
0.1,27.18571098000001,0.575623764107743
0.2,26.54096542,0.3366216312840562
0.3,26.950955700000005,1.1275021884195806
0.4,37.24387336,5.00567202706875
0.5,32.58093096000002,3.991406077940884
0.6,34.068912799999985,1.905633321145121
0.7,31.712136039999994,3.8668299654674136
0.8,24.827525260000016,0.8132924478673688
0.9,23.683384160000006,1.2662526545912138

==> data2/trains1-acc-vs-noise-enum.csv <==
x_data,y_data,error
0,94.025,0.004090130397269339
0.05,92.775,0.009116910417216764
0.1,93.975,0.004661455423648995
0.2,91.8,0.01107299016124873
0.3,89.675,0.01161327066573218
0.4,81.975,0.057431662289483945
0.5,48.35,0.03143047883822325
0.6,39.9,0.006354132513569409
0.7,37.25,0.014769055487741925
0.8,39.2,0.013633598204435982
0.9,38.85,0.015280706789936118

==> data2/trains1-acc-vs-noise-no-learn.csv <==
x_data,y_data,error
0,100.0,0.0
0.05,100.0,0.0
0.1,100,0.0
0.2,100.0,0.0
0.3,91.85,0.02794886203209155
0.4,82.05,0.05132115656443364
0.5,47.7,0.04629659814716411
0.6,39.9,0.006354132513569409
0.7,36.8,0.02080264406271472
0.8,37.35,0.023632604596192944
0.9,38.45,0.012484990989183771

==> data2/trains1-acc-vs-noise-no-min.csv <==
x_data,y_data,error
0,100.0,0.0
0.05,100.0,0.0
0.1,100.0,0.0
0.2,100.0,0.0
0.3,91.85,0.02794886203209155
0.4,90.35,0.02918856320928151
0.5,48.3,0.043021796801156496
0.6,39.9,0.006354132513569409
0.7,36.8,0.02080264406271472
0.8,38.9,0.019599107122519634
0.9,38.45,0.012484990989183771

==> data2/trains1-acc-vs-noise-no-size.csv <==
x_data,y_data,error
0,100.0,0.0
0.05,100.0,0.0
0.1,100.0,0.0
0.2,100.0,0.0
0.3,91.85,0.02794886203209155
0.4,81.725,0.05162020760645324
0.5,46.049999999999996,0.03573688570650777
0.6,39.9,0.006354132513569409
0.7,37.35,0.02272938626536141
0.8,37.7,0.014903858560788878
0.9,38.15,0.010741275529470419

==> data2/trains1-acc-vs-noise-noisy.csv <==
x_data,y_data,error
0,100.0,0.0
0.05,100.0,0.0
0.1,100.0,0.0
0.2,100.0,0.0
0.3,91.85,0.02794886203209155
0.4,81.725,0.05162020760645324
0.5,46.049999999999996,0.03573688570650777
0.6,39.9,0.006354132513569409
0.7,37.35,0.02272938626536141
0.8,37.7,0.014903858560788878
0.9,38.15,0.010741275529470419

==> data2/trains1-time-vs-noise-enum.csv <==
x_data,y_data,error
0,3.6992395899999977,0.30072991974443214
0.05,3.8399182299999866,0.271174368076513
0.1,4.036330820000003,0.300882289844554
0.2,3.7063093899999906,0.31096525696767446
0.3,3.8234966699999955,0.23712490681076498
0.4,4.210541040000001,0.33075914410519447
0.5,3.112635619999992,0.17966165727286165
0.6,2.9412843800000075,0.3186492642035801
0.7,4.080674919999993,0.25392900866126455
0.8,3.900474940000015,0.387415375654457
0.9,3.826727219999989,0.31907617135817234

==> data2/trains1-time-vs-noise-no-learn.csv <==
x_data,y_data,error
0,4.72510155,0.16516574930937228
0.05,45.59890237000002,0.7003972598532046
0.1,47.19314922000003,0.5841331950076666
0.2,45.858736589999985,0.9154816157761951
0.3,45.14872441999999,0.2661879056462627
0.4,47.4231187000000134,0.7275021798367334
0.5,45.07643006,1.0283594183310145
0.6,48.08834088000001,4.562928146281237
0.7,55.317163640000004,0.7200367309756565
0.8,57.97399380000001,0.8627276433402287
0.9,52.10031200000002,1.9512519279704263

==> data2/trains1-time-vs-noise-no-min.csv <==
x_data,y_data,error
0,8.720940770000002,0.26220812763701007
0.05,15.150895299999984,0.21901494008876313
0.1,17.061632,0.4317063590811196
0.2,17.97737244999999,0.558575329678837
0.3,22.394192119999982,0.4932653274839303
0.4,31.099574429999986,1.9152471385891192
0.5,31.747505699999987,2.907225480662516
0.6,33.14658197999999,3.164673065695686
0.7,41.475219740000014,3.7479649684153795
0.8,33.1163257,0.977202606855564
0.9,25.105924139999992,1.182972038390675

==> data2/trains1-time-vs-noise-no-size.csv <==
x_data,y_data,error
0,1.4680591200000002,0.07765304661578573
0.05,4.809306089999981,0.18879504053072854
0.1,4.993441549999993,0.23492012685460986
0.2,4.344268649999992,0.2324623860004027
0.3,4.28927367000002,0.18637543119115407
0.4,4.472040980000024,0.22929960435418012
0.5,3.8357491599999944,0.12395261848043539
0.6,3.9301510599999974,0.5723307455312809
0.7,4.704560040000013,0.1409161663461815
0.8,4.989666039999994,0.22351320855853976
0.9,4.697777840000026,0.35514303632743804

==> data2/trains1-time-vs-noise-noisy.csv <==
x_data,y_data,error
0,2.3155812900000012,0.09328817976200673
0.05,10.778190519999994,0.220798506954988
0.1,11.66349352,0.48240128353943407
0.2,12.580748450000007,0.4471798575208609
0.3,18.20271123000002,0.8077359929258259
0.4,25.53113237999998,1.4972794066012733
0.5,25.319125379999996,2.0604877901987733
0.6,30.186506940000008,1.7561660245769986
0.7,40.90776814,2.016532192680479
0.8,32.85690450000001,3.5735919750992435
0.9,17.323532839999995,0.7479540756802501

==> data2/trains2-acc-vs-noise-enum.csv <==
x_data,y_data,error
0,100.0,0.0
0.05,100.0,0.0
0.1,100.0,0.0
0.2,100.0,0.0
0.3,97.05,0.029499999999999995
0.4,87.5,0.05822907349426056
0.5,70.85,0.039541117839535095
0.6,53.15,0.022144412387778555
0.7,52.05,0.016571813419176552
0.8,49.35,0.011661903789690599
0.9,50.35,0.009987492177719088

==> data2/trains2-acc-vs-noise-no-learn.csv <==
x_data,y_data,error
0,100.0,0.0
0.05,100.0,0.0
0.1,100.0,0.0
0.2,98.1,0.018999999999999996
0.3,97.05,0.029499999999999995
0.4,86.75,0.04585984081961035
0.5,67.75,0.0225
0.6,56.2,0.03528809997718778
0.7,47.8,0.023337202060229916
0.8,48.15,0.01751071100783745
0.9,49.05,0.01309580085370879

==> data2/trains2-acc-vs-noise-no-min.csv <==
x_data,y_data,error
0,100.0,0.0
0.05,100.0,0.0
0.1,100.0,0.0
0.2,98.1,0.018999999999999996
0.3,97.05,0.029499999999999995
0.4,87.55,0.046337080184232576
0.5,68.85,0.025044959572736388
0.6,56.2,0.03528809997718778
0.7,51.89999999999999,0.01465435088975284
0.8,51.7,0.018947295321496423
0.9,49.85,0.011554220008291344

==> data2/trains2-acc-vs-noise-no-size.csv <==
x_data,y_data,error
0,100.0,0.0
0.05,100.0,0.0
0.1,100.0,0.0
0.2,99.3,0.007000000000000006
0.3,97.05,0.029499999999999995
0.4,82.05,0.04181357435092101
0.5,66.55,0.03106847276581198
0.6,56.2,0.03528809997718778
0.7,49.25,0.019023012379746802
0.8,49.2,0.016496211686323616
0.9,47.8,0.014819750335278934

==> data2/trains2-acc-vs-noise-noisy.csv <==
x_data,y_data,error
0,100.0,0.0
0.05,100.0,0.0
0.1,100.0,0.0
0.2,99.3,0.007000000000000006
0.3,97.05,0.029499999999999995
0.4,82.05,0.04181357435092101
0.5,66.55,0.03106847276581198
0.6,56.2,0.03528809997718778
0.7,49.25,0.019023012379746802
0.8,49.2,0.016496211686323616
0.9,47.5,0.013986600730699366

==> data2/trains2-time-vs-noise-enum.csv <==
x_data,y_data,error
0,2.7315168800000005,0.11057777175596033
0.05,4.016048980000012,0.10619695216246008
0.1,3.797844079999996,0.33458363222670884
0.2,3.397060080000007,0.3188440803974262
0.3,3.8472729999999937,0.3643751742385935
0.4,3.9560881399999985,0.28668562149234594
0.5,3.4284358799999937,0.20492721200131045
0.6,3.3639955399999995,0.2719857731746879
0.7,3.930962140000002,0.3761029327686776
0.8,3.733521120000001,0.3144589370247539
0.9,3.5084807800000037,0.18136008108985582

==> data2/trains2-time-vs-noise-no-learn.csv <==
x_data,y_data,error
0,3.2845528799999992,0.19818158069069194
0.05,53.57850916,0.5032649430306193
0.1,53.620416760000005,0.2509706547793702
0.2,51.13502912000001,1.2010725108853515
0.3,57.63470330000001,3.581128420130135
0.4,55.1596898,0.718835303304823
0.5,51.094854420000004,1.881059020884024
0.6,47.41197121999997,0.7713355229339018
0.7,55.777373680000025,1.4551492547932203
0.8,57.45186192000001,1.396307424733288
0.9,50.09700959999999,2.032668644723457

==> data2/trains2-time-vs-noise-no-min.csv <==
x_data,y_data,error
0,2.7315168800000005,0.24065727355058766
0.05,19.717000280000004,0.48264671344798576
0.1,20.911683919999998,1.0888477004894637
0.2,21.61982390000001,1.2889215895390522
0.3,28.338281360000003,1.5876658898955873
0.4,31.18274814,1.2695318785168062
0.5,36.81095691999999,4.604267198781865
0.6,37.171096360000014,3.212974562756358
0.7,52.576187539999985,4.32577203860057
0.8,51.08303189999999,5.173843071338569
0.9,55.15183007999999,9.692391593377371

==> data2/trains2-time-vs-noise-no-size.csv <==
x_data,y_data,error
0,1.2040372199999996,0.09915331960434441
0.05,4.740325580000009,0.20674030869604035
0.1,5.0522586400000025,0.3184379636573948
0.2,4.055758319999998,0.1445349469467812
0.3,4.822285520000003,0.383855288842313
0.4,4.619572399999981,0.24832228432070086
0.5,3.831733279999992,0.23613161492513263
0.6,3.9818313400000136,0.36096880968397
0.7,4.429617819999993,0.2496835588356796
0.8,4.595837759999978,0.1830399864034623
0.9,4.085477000000009,0.18257218635747924

==> data2/trains2-time-vs-noise-noisy.csv <==
x_data,y_data,error
0,1.6180080800000014,0.08340310941649266
0.05,12.213014520000003,0.4267083897621254
0.1,13.713880800000013,0.7282552293500422
0.2,16.99999968000001,1.5488469245424246
0.3,25.65355434,2.0320640092135056
0.4,30.33806211999999,2.3931355325032824
0.5,32.338734280000004,3.2395867291950333
0.6,33.15133636,1.7419307848407042
0.7,40.799483959999996,1.1915705237914658
0.8,37.87842515999999,4.461370713046969
0.9,34.097078119999985,5.049352166094515

==> data3/alleven_test_5_exp1_Enumerate.csv <==
x_data,y_data,error
0,0.5,0.0
25,0.7045,0.0036055512754639926
50,0.7045,0.0036055512754639926
75,0.7045,0.0036055512754639926
100,0.7045,0.0036055512754639926
125,0.7045,0.0036055512754639926
150,0.8123333333333334,0.0024551533104427018
175,0.8123333333333334,0.0024551533104427018
200,0.8123333333333334,0.0024551533104427018
225,0.8123333333333334,0.0024551533104427018
250,0.8123333333333334,0.0024551533104427018
275,0.8123333333333334,0.0024551533104427018
300,0.8123333333333334,0.0024551533104427018
325,0.8123333333333334,0.0024551533104427018
350,0.8123333333333334,0.0024551533104427018
375,0.8123333333333334,0.0024551533104427018
400,0.8123333333333334,0.0024551533104427018
425,0.8123333333333334,0.0024551533104427018
450,0.8123333333333334,0.0024551533104427018
475,0.8123333333333334,0.0024551533104427018
500,0.8123333333333334,0.0024551533104427018


==> data3/alleven_test_5_exp1_No_Learn.csv <==
x_data,y_data,error
0,0.5,0.0
25,0.7045,0.0036055512754639926
50,0.7045,0.0036055512754639926
75,0.8123333333333334,0.0024551533104427018
100,0.8123333333333334,0.0024551533104427018
125,0.8123333333333334,0.0024551533104427018
150,0.8123333333333334,0.0024551533104427018
175,0.8123333333333334,0.0024551533104427018
200,0.8123333333333334,0.0024551533104427018
225,0.8721666666666666,0.06405358000230049
250,0.9336666666666666,0.06633333333333333
275,0.9336666666666666,0.06633333333333333
300,1.0,0.0
325,1.0,0.0
350,1.0,0.0
375,1.0,0.0
400,1.0,0.0
425,1.0,0.0
450,1.0,0.0
475,1.0,0.0
500,1.0,0.0


==> data3/alleven_test_5_exp1_No_Minimal.csv <==
x_data,y_data,error
0,0.5,0.0
25,0.7045,0.0036055512754639926
50,0.7045,0.0036055512754639926
75,0.7045,0.0036055512754639926
100,0.8123333333333334,0.0024551533104427018
125,0.8123333333333334,0.0024551533104427018
150,0.8123333333333334,0.0024551533104427018
175,0.8123333333333334,0.0024551533104427018
200,0.8123333333333334,0.0024551533104427018
225,0.8101666666666667,0.004603742438977689
250,0.8101666666666667,0.004603742438977689
275,0.8721666666666666,0.06405358000230049
300,0.9385,0.061500000000000006
325,1.0,0.0
350,1.0,0.0
375,1.0,0.0
400,1.0,0.0
425,1.0,0.0
450,1.0,0.0
475,1.0,0.0
500,1.0,0.0


==> data3/alleven_test_5_exp1_No_Size.csv <==
x_data,y_data,error
0,0.5,0.0
25,0.7045,0.0036055512754639926
50,0.7045,0.0036055512754639926
75,0.8123333333333334,0.0024551533104427018
100,0.8123333333333334,0.0024551533104427018
125,0.8123333333333334,0.0024551533104427018
150,0.8123333333333334,0.0024551533104427018
175,0.8101666666666667,0.004603742438977689
200,0.8721666666666666,0.06405358000230049
225,1.0,0.0
250,1.0,0.0
275,1.0,0.0
300,1.0,0.0
325,1.0,0.0
350,1.0,0.0
375,1.0,0.0
400,1.0,0.0
425,1.0,0.0
450,1.0,0.0
475,1.0,0.0
500,1.0,0.0


==> data3/alleven_test_5_exp1_Noisy.csv <==
x_data,y_data,error
0,0.5,0.0
25,0.7045,0.0036055512754639926
50,0.7045,0.0036055512754639926
75,0.8123333333333334,0.0024551533104427018
100,0.8123333333333334,0.0024551533104427018
125,0.8123333333333334,0.0024551533104427018
150,0.8123333333333334,0.0024551533104427018
175,0.8101666666666667,0.004603742438977689
200,0.8716666666666667,0.06427631324558407
225,1.0,0.0
250,1.0,0.0
275,1.0,0.0
300,1.0,0.0
325,1.0,0.0
350,1.0,0.0
375,1.0,0.0
400,1.0,0.0
425,1.0,0.0
450,1.0,0.0
475,1.0,0.0
500,1.0,0.0

